Control design for a class of nonlinear convection-reaction systems with storage effects and relative degree one

This article addresses the control design for systems of several convection-reaction equations distributively coupled to a reaction equation. In typical applications, input and output are associated exclusively with the convection-reaction subsystems. Along the common characteristics of the transport processes, the system can be reduced to a single delayed evolutionary ODE. Based on the latter representation, an inversion-based feedforward control is proposed, whose properties depend on the coupling structure of the original system. While the relative degree of the output is zero in many cases, a relative degree of one is of particular interest for practical applications. To compensate for uncertainties and disturbances, the feedforward control is extended by a tracking controller with a predictor based on the transformed system to account for the resulting delays.

==> figures/example2ndNonLinCoupled.csv <==
-0.041933374036650484,-0.15883263184808438
-0.041933374036650484,0.15883263184808438
-0.15020008654615552,-0.2110962060945114
-0.15020008654615552,0.2110962060945114
-0.23400091551632035,-0.20903111784241502
-0.23400091551632035,0.20903111784241502
-0.28734622859931613,-0.1893695120200774
-0.28734622859931613,0.1893695120200774
-0.3205515755814088,-0.16768903316074887
-0.3205515755814088,0.16768903316074887
-0.3418183239108689,-0.1483445147664173
-0.3418183239108689,0.1483445147664173
-0.3559881116094254,-0.13202963118530117
-0.3559881116094254,0.13202963118530117
-0.36579978180848743,-0.11844746381982216
-0.36579978180848743,0.11844746381982216
-0.372830693282099,-0.10711675582557274
-0.372830693282099,0.10711675582557274
-0.37802080748894007,0.0975924889274539
-0.37802080748894007,-0.0975924889274539
-0.38195121403560367,-0.08951148109110287
-0.38195121403560367,0.08951148109110287
-0.41191776094883886,0.0
-0.06830217632995406,-0.1406622666073715
-0.06830217632995406,0.1406622666073715
-0.17062697348590672,0.18091110494886553
-0.17062697348590672,-0.18091110494886553
-0.24155961051136937,0.1719265837263755
-0.24155961051136937,-0.1719265837263755
-0.28339150420958026,0.15162629339593864
-0.28339150420958026,-0.15162629339593864
-0.3082389496772732,-0.13204792434289858
-0.3082389496772732,0.13204792434289858
-0.3236993700304181,-0.11558221656217305
-0.3236993700304181,0.11558221656217305
-0.3338110517759308,-0.1021497432566677
-0.3338110517759308,0.1021497432566677
-0.3407261859420649,-0.09119819379255707
-0.3407261859420649,0.09119819379255707
-0.34563870707613087,-0.08218914643545805
-0.34563870707613087,0.08218914643545805
-0.3492424733823557,-0.07469076809404444
-0.3492424733823557,0.07469076809404444
-0.3519589498872423,-0.06837438958308566
-0.3519589498872423,0.06837438958308566
-0.37316078085210136,0.0


==> figures/example2ndNonLinUnCoupled.csv <==
-0.10126692859486501,0.2564339785501572
-0.10126692859486501,-0.2564339785501572
-0.291125834785841,0.29499519360357745
-0.291125834785841,-0.29499519360357745
-0.3981135485853967,0.2593175873080806
-0.3981135485853967,-0.2593175873080806
-0.4537256377535234,0.21891383469196737
-0.4537256377535234,-0.21891383469196737
-0.48449493342083577,0.1859425263165105
-0.48449493342083577,-0.1859425263165105
-0.5028589543803352,0.160329268671238
-0.5028589543803352,-0.160329268671238
-0.5145617931575581,0.14036226274730684
-0.5145617931575581,-0.14036226274730684
-0.5224291887981312,0.12454471708945401
-0.5224291887981312,-0.12454471708945401
-0.5279523503602763,0.11178457150393513
-0.5279523503602763,-0.11178457150393513
-0.5319697126250935,0.1013117731637923
-0.5319697126250935,-0.1013117731637923
-0.5349868492093561,0.09257284388408418
-0.5349868492093561,-0.09257284388408418
-0.5497482197945378,0.0
-0.06593908532943824,0.14485141474616492
-0.06593908532943824,-0.14485141474616492
-0.1739199394086911,0.18739996177916737
-0.1739199394086911,-0.18739996177916737
-0.24751503065646002,0.17717417822329276
-0.24751503065646002,-0.17717417822329276
-0.29033849905307396,0.15567904080019881
-0.29033849905307396,-0.15567904080019881
-0.3155701306717171,0.13528950735316406
-0.3155701306717171,-0.13528950735316406
-0.33119292391769495,0.11828610891091905
-0.33119292391769495,-0.11828610891091905
-0.34137901755670697,0.10448688372012827
-0.34137901755670697,-0.10448688372012827
-0.3483304252885565,0.09327642206906803
-0.3483304252885565,-0.09327642206906803
-0.353261300337566,0.08407908768419249
-0.353261300337566,-0.08407908768419249
-0.3568744446959981,0.07644047260331108
-0.3568744446959981,-0.07644047260331108
-0.35959877537831714,0.07000933675671915
-0.35959877537831714,-0.07000933675671915
-0.3731399392789456,0.0

